Active nematics on flat surfaces: from droplet motility and scission to active wetting

We consider the dynamics of active nematics droplets on flat surfaces, based on the continuum hydrodynamic theory. We investigate a wide range of dynamical regimes as a function of the activity and droplet size on surfaces characterized by strong anchoring and a range of equilibrium contact angles. The activity was found to control a variety of dynamical regimes, including the self-propulsion of droplets on surfaces, scission, active wetting and droplet evaporation. Furthermore, we found that on a given surface (characterized by the anchoring and the equilibrium contact angle) the dynamical regimes may be controlled by the active capillary number of suspended droplets. We also found that the active nematics concentration of the droplets varies with the activity, affecting the wetting behaviour weakly but ultimately driving droplet evaporation. Our analysis provides a global description of a wide range of dynamical regimes reported for active nematics droplets and suggests a unified description of droplets on surfaces. We discuss the key role of the finite size of the droplet and comment on the suppression of these regimes in the infinite size limit, where the active nematics is turbulent at any degree of activity.

==> readme.txt <==
1-directVert_z0.01th90_linear.mov - Droplet in the linear regime (constant velocity and shape) with activity zeta = 0.01, on a homeotropic surface with neutral contact angle theta_c = 90º. The droplet is static at the beginning, but it quickly sets into motion with a constant velocity and shape. 
	
2-directVert_z0.014th120_chaotic.mov - Droplet in the chaotic regime with activity zeta = 0.014 on a homeotropic surface with contact angle theta_c = 120º. Droplet in the chaotic regime with the approximately constant average position. 

3-directVert_z0.018th120_chaotic.mov - Droplet in the chaotic regime with activity zeta = 0.018 on a homeotropic surface with contact angle theta_c = 120º. Droplet in the chaotic regime with approximately constant velocity. 

4-directVert_z0.033th90_chaotic.mov - Droplet in the chaotic regime, with activity zeta = 0.033 on a homeotropic surface with neutral contact angle theta_c = 90º. Example of a typical chaotic droplet.

5-directVert_z0.051th45_film.mov - Droplet spreading with activity zeta = 0.051 on a hometropic surface with contact angle theta_c = 45º.

6-directVert_z0.075th90_broken.mov -  Droplet scission with activity zeta = 0.075 on a homeotropic surface with neutral contact contact angle theta_c = 90º. 

7-directVert_z0.075th120_detached.mov - Droplet detachment with activity zeta = 0.075 on a homeotropic surface with contact angle theta_c = 120º. 	


